In-Situ Techniques on GPU-Accelerated Data-Intensive Applications

The computational power of High-Performance Computing (HPC) systems is constantly increasing, however, their input/output (IO) performance grows relatively slowly, and their storage capacity is also limited. This unbalance presents significant challenges for applications such as Molecular Dynamics (MD) and Computational Fluid Dynamics (CFD), which generate massive amounts of data for further visualization or analysis. At the same time, checkpointing is crucial for long runs on HPC clusters, due to limited walltimes and/or failures of system components, and typically requires the storage of large amount of data. Thus, restricted IO performance and storage capacity can lead to bottlenecks for the performance of full application workflows (as compared to computational kernels without IO). In-situ techniques, where data is further processed while still in memory rather to write it out over the I/O subsystem, can help to tackle these problems. In contrast to traditional post-processing methods, in-situ techniques can reduce or avoid the need to write or read data via the IO subsystem. They offer a promising approach for applications aiming to leverage the full power of large scale HPC systems. In-situ techniques can also be applied to hybrid computational nodes on HPC systems consisting of graphics processing units (GPUs) and central processing units (CPUs). On one node, the GPUs would have significant performance advantages over the CPUs. Therefore, current approaches for GPU-accelerated applications often focus on maximizing GPU usage, leaving CPUs underutilized. In-situ tasks using CPUs to perform data analysis or preprocess data concurrently to the running simulation, offer a possibility to improve this underutilization.

==> tikzitfig/concept.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 2.25) {};
		\node [style=none] (1) at (-1, 2.25) {};
		\node [style=none] (2) at (-3, 1.75) {};
		\node [style=none] (3) at (-1, 1.75) {};
		\node [style=none] (4) at (9, 2.75) {};
		\node [style=none] (5) at (9, 2.25) {};
		\node [style=none] (6) at (10.5, 2.75) {};
		\node [style=none] (7) at (10.5, 2.25) {};
		\node [style=none] (8) at (-1, 2.25) {};
		\node [style=none] (9) at (1, 2.25) {};
		\node [style=none] (10) at (-1, 1.75) {};
		\node [style=none] (11) at (1, 1.75) {};
		\node [style=none] (12) at (-1, 2.75) {};
		\node [style=none] (13) at (-1, 2.25) {};
		\node [style=none] (14) at (0.5, 2.75) {};
		\node [style=none] (15) at (0.5, 2.25) {};
		\node [style=none] (16) at (1, 2.25) {};
		\node [style=none] (17) at (3, 2.25) {};
		\node [style=none] (18) at (1, 1.75) {};
		\node [style=none] (19) at (3, 1.75) {};
		\node [style=none] (20) at (1, 2.75) {};
		\node [style=none] (21) at (1, 2.25) {};
		\node [style=none] (22) at (2.5, 2.75) {};
		\node [style=none] (23) at (2.5, 2.25) {};
		\node [style=none] (27) at (5, 2.25) {};
		\node [style=none] (28) at (7, 2.25) {};
		\node [style=none] (29) at (5, 1.75) {};
		\node [style=none] (30) at (7, 1.75) {};
		\node [style=none] (31) at (5, 2.75) {};
		\node [style=none] (32) at (5, 2.25) {};
		\node [style=none] (33) at (6.5, 2.75) {};
		\node [style=none] (34) at (6.5, 2.25) {};
		\node [style=etc] (39) at (3.5, 2.5) {};
		\node [style=etc] (40) at (4, 2.5) {};
		\node [style=etc] (41) at (4.5, 2.5) {};
		\node [style=none] (44) at (7, 2.25) {};
		\node [style=none] (45) at (9, 2.25) {};
		\node [style=none] (46) at (7, 1.75) {};
		\node [style=none] (47) at (9, 1.75) {};
		\node [style=none] (48) at (7, 2.75) {};
		\node [style=none] (49) at (7, 2.25) {};
		\node [style=none] (50) at (8.5, 2.75) {};
		\node [style=none] (51) at (8.5, 2.25) {};
		\node [style=none] (54) at (-3, 5.75) {};
		\node [style=none] (55) at (-3, 4.75) {};
		\node [style=none] (56) at (-1.25, 5.75) {};
		\node [style=none] (57) at (-1.25, 4.75) {};
		\node [style=none] (58) at (-1.25, 5.75) {};
		\node [style=none] (59) at (-1.25, 4.75) {};
		\node [style=none] (60) at (-0.75, 5.75) {};
		\node [style=none] (61) at (-0.75, 4.75) {};
		\node [style=none] (62) at (-0.75, 5.75) {};
		\node [style=none] (63) at (-0.75, 4.75) {};
		\node [style=none] (64) at (1, 5.75) {};
		\node [style=none] (65) at (1, 4.75) {};
		\node [style=none] (66) at (1, 5.75) {};
		\node [style=none] (67) at (1, 4.75) {};
		\node [style=none] (68) at (1.5, 5.75) {};
		\node [style=none] (69) at (1.5, 4.75) {};
		\node [style=none] (70) at (1.5, 5.75) {};
		\node [style=none] (71) at (1.5, 4.75) {};
		\node [style=none] (72) at (3.25, 5.75) {};
		\node [style=none] (73) at (3.25, 4.75) {};
		\node [style=none] (74) at (3.25, 5.75) {};
		\node [style=none] (75) at (3.25, 4.75) {};
		\node [style=none] (76) at (3.75, 5.75) {};
		\node [style=none] (77) at (3.75, 4.75) {};
		\node [style=none] (78) at (5.75, 5.75) {};
		\node [style=none] (79) at (5.75, 4.75) {};
		\node [style=none] (80) at (7.5, 5.75) {};
		\node [style=none] (81) at (7.5, 4.75) {};
		\node [style=none] (82) at (7.5, 5.75) {};
		\node [style=none] (83) at (7.5, 4.75) {};
		\node [style=none] (84) at (8, 5.75) {};
		\node [style=none] (85) at (8, 4.75) {};
		\node [style=none] (86) at (8, 5.75) {};
		\node [style=none] (87) at (8, 4.75) {};
		\node [style=none] (88) at (9.75, 5.75) {};
		\node [style=none] (89) at (9.75, 4.75) {};
		\node [style=none] (90) at (9.75, 5.75) {};
		\node [style=none] (91) at (9.75, 4.75) {};
		\node [style=none] (92) at (10.25, 5.75) {};
		\node [style=none] (93) at (10.25, 4.75) {};
		\node [style=etc] (94) at (4.25, 5.25) {};
		\node [style=etc] (95) at (4.75, 5.25) {};
		\node [style=etc] (96) at (5.25, 5.25) {};
		\node [style=etc] (167) at (3.5, -1.25) {};
		\node [style=etc] (168) at (4, -1.25) {};
		\node [style=etc] (169) at (4.5, -1.25) {};
		\node [style=none] (170) at (-3, 7) {};
		\node [style=none] (172) at (10.5, 7) {};
		\node [style=none] (173) at (-3, 4.25) {};
		\node [style=none] (174) at (10.5, 4.25) {};
		\node [style=none] (175) at (-3, 0.75) {};
		\node [style=none] (176) at (10.5, 0.75) {};
		\node [style=none] (177) at (-3, -2.75) {};
		\node [style=none] (178) at (10.5, -2.75) {};
		\node [style=none] (179) at (-3, -3.25) {};
		\node [style=none] (180) at (-0.5, -3.25) {};
		\node [style=none] (181) at (-3, -3.75) {};
		\node [style=none] (182) at (-0.5, -3.75) {};
		\node [style=none] (183) at (0, -3.25) {};
		\node [style=none] (184) at (2.5, -3.25) {};
		\node [style=none] (185) at (0, -3.75) {};
		\node [style=none] (186) at (2.5, -3.75) {};
		\node [style=none] (187) at (-1.75, -3.5) {Simulation};
		\node [style=none] (188) at (1.25, -3.5) {In-situ task};
		\node [style=none] (189) at (3, -3.75) {};
		\node [style=none] (190) at (5.5, -3.75) {};
		\node [style=none] (191) at (4.25, -3.5) {Data transfer};
		\node [style=none] (192) at (3.75, 3.75) {(b) Simulation with asynchronous in-situ task};
		\node [style=none] (193) at (3.75, 6.5) {(a) Simulation with synchronous in-situ task};
		\node [style=none] (194) at (3.75, 0.25) {(c) Simulation with hybrid in-situ task};
		\node [style=none] (195) at (9, 3.25) {};
		\node [style=none] (196) at (9, 1.25) {};
		\node [style=none] (197) at (-1, 3.25) {};
		\node [style=none] (198) at (-1, 1.25) {};
		\node [style=none] (199) at (1, 3.25) {};
		\node [style=none] (200) at (1, 1.25) {};
		\node [style=none] (201) at (5, 3.25) {};
		\node [style=none] (202) at (5, 1.25) {};
		\node [style=none] (203) at (7, 3.25) {};
		\node [style=none] (204) at (7, 1.25) {};
		\node [style=none] (215) at (-1, 2.25) {};
		\node [style=none] (216) at (-3, -1.25) {};
		\node [style=none] (217) at (-3, -1.75) {};
		\node [style=none] (222) at (-2.25, -1.25) {};
		\node [style=none] (223) at (-2.25, -1.75) {};
		\node [style=none] (226) at (-2.25, -1.25) {};
		\node [style=none] (227) at (-2.25, -1.75) {};
		\node [style=none] (228) at (-2.25, -1.25) {};
		\node [style=none] (229) at (-2.25, -1.75) {};
		\node [style=none] (230) at (-2, -1.25) {};
		\node [style=none] (231) at (-2, -1.75) {};
		\node [style=none] (232) at (-2, -1.25) {};
		\node [style=none] (233) at (-2, -1.75) {};
		\node [style=none] (234) at (-1.25, -1.25) {};
		\node [style=none] (235) at (-1.25, -1.75) {};
		\node [style=none] (236) at (-1.25, -1.25) {};
		\node [style=none] (237) at (-1.25, -1.75) {};
		\node [style=none] (238) at (-1.25, -1.25) {};
		\node [style=none] (239) at (-1.25, -1.75) {};
		\node [style=none] (240) at (-1, -1.25) {};
		\node [style=none] (241) at (-1, -1.75) {};
		\node [style=none] (254) at (8, -1.25) {};
		\node [style=none] (255) at (8.75, -1.25) {};
		\node [style=none] (256) at (8, -1.75) {};
		\node [style=none] (257) at (8.75, -1.75) {};
		\node [style=none] (262) at (-1, -1.25) {};
		\node [style=none] (263) at (-0.25, -1.25) {};
		\node [style=none] (264) at (-1, -1.75) {};
		\node [style=none] (265) at (-0.25, -1.75) {};
		\node [style=none] (266) at (0, -1.25) {};
		\node [style=none] (267) at (0.75, -1.25) {};
		\node [style=none] (268) at (0, -1.75) {};
		\node [style=none] (269) at (0.75, -1.75) {};
		\node [style=none] (270) at (1, -1.25) {};
		\node [style=none] (271) at (1.75, -1.25) {};
		\node [style=none] (272) at (1, -1.75) {};
		\node [style=none] (273) at (1.75, -1.75) {};
		\node [style=none] (274) at (2, -1.25) {};
		\node [style=none] (275) at (2.75, -1.25) {};
		\node [style=none] (276) at (2, -1.75) {};
		\node [style=none] (277) at (2.75, -1.75) {};
		\node [style=none] (278) at (5, -1.25) {};
		\node [style=none] (279) at (5.75, -1.25) {};
		\node [style=none] (280) at (5, -1.75) {};
		\node [style=none] (281) at (5.75, -1.75) {};
		\node [style=none] (282) at (6, -1.25) {};
		\node [style=none] (283) at (6.75, -1.25) {};
		\node [style=none] (284) at (6, -1.75) {};
		\node [style=none] (285) at (6.75, -1.75) {};
		\node [style=none] (286) at (7, -1.25) {};
		\node [style=none] (287) at (7.75, -1.25) {};
		\node [style=none] (288) at (7, -1.75) {};
		\node [style=none] (289) at (7.75, -1.75) {};
		\node [style=none] (290) at (-0.25, -1.25) {};
		\node [style=none] (291) at (-0.25, -1.75) {};
		\node [style=none] (292) at (0, -1.25) {};
		\node [style=none] (293) at (0, -1.75) {};
		\node [style=none] (294) at (0.75, -1.25) {};
		\node [style=none] (295) at (0.75, -1.75) {};
		\node [style=none] (296) at (1, -1.25) {};
		\node [style=none] (297) at (1, -1.75) {};
		\node [style=none] (298) at (1.75, -1.25) {};
		\node [style=none] (299) at (1.75, -1.75) {};
		\node [style=none] (300) at (2, -1.25) {};
		\node [style=none] (301) at (2, -1.75) {};
		\node [style=none] (302) at (2.75, -1.25) {};
		\node [style=none] (303) at (2.75, -1.75) {};
		\node [style=none] (304) at (3, -1.25) {};
		\node [style=none] (305) at (3, -1.75) {};
		\node [style=none] (306) at (5.75, -1.25) {};
		\node [style=none] (307) at (5.75, -1.75) {};
		\node [style=none] (308) at (6, -1.25) {};
		\node [style=none] (309) at (6, -1.75) {};
		\node [style=none] (310) at (6.75, -1.25) {};
		\node [style=none] (311) at (6.75, -1.75) {};
		\node [style=none] (312) at (7, -1.25) {};
		\node [style=none] (313) at (7, -1.75) {};
		\node [style=none] (314) at (7.75, -1.25) {};
		\node [style=none] (315) at (7.75, -1.75) {};
		\node [style=none] (316) at (8, -1.25) {};
		\node [style=none] (317) at (8, -1.75) {};
		\node [style=none] (318) at (8.75, -1.25) {};
		\node [style=none] (319) at (8.75, -1.75) {};
		\node [style=none] (320) at (9, -1.25) {};
		\node [style=none] (321) at (9, -1.75) {};
		\node [style=none] (322) at (9, -0.75) {};
		\node [style=none] (323) at (9, -1.25) {};
		\node [style=none] (324) at (10.25, -0.75) {};
		\node [style=none] (325) at (10.25, -1.25) {};
		\node [style=none] (326) at (7, -0.75) {};
		\node [style=none] (327) at (7, -1.25) {};
		\node [style=none] (328) at (8.25, -0.75) {};
		\node [style=none] (329) at (8.25, -1.25) {};
		\node [style=none] (330) at (5, -0.75) {};
		\node [style=none] (331) at (5, -1.25) {};
		\node [style=none] (332) at (6.25, -0.75) {};
		\node [style=none] (333) at (6.25, -1.25) {};
		\node [style=none] (334) at (1, -0.75) {};
		\node [style=none] (335) at (1, -1.25) {};
		\node [style=none] (336) at (2.25, -0.75) {};
		\node [style=none] (337) at (2.25, -1.25) {};
		\node [style=none] (338) at (-1, -0.75) {};
		\node [style=none] (339) at (-1, -1.25) {};
		\node [style=none] (340) at (0.25, -0.75) {};
		\node [style=none] (341) at (0.25, -1.25) {};
		\node [style=none] (342) at (-1, -0.25) {};
		\node [style=none] (343) at (-1, -2.25) {};
		\node [style=none] (344) at (1, -0.25) {};
		\node [style=none] (345) at (1, -2.25) {};
		\node [style=none] (346) at (5, -0.25) {};
		\node [style=none] (347) at (5, -2.25) {};
		\node [style=none] (348) at (7, -0.25) {};
		\node [style=none] (349) at (7, -2.25) {};
		\node [style=none] (350) at (9, -0.25) {};
		\node [style=none] (351) at (9, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fillBlue] (3.center)
			 to (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=fillGreen] (5.center)
			 to (7.center)
			 to (6.center)
			 to (4.center)
			 to cycle;
		\draw [style=fillBlue] (11.center)
			 to (10.center)
			 to (8.center)
			 to (9.center)
			 to cycle;
		\draw [style=fillGreen] (13.center)
			 to (15.center)
			 to (14.center)
			 to (12.center)
			 to cycle;
		\draw [style=fillBlue] (19.center)
			 to (18.center)
			 to (16.center)
			 to (17.center)
			 to cycle;
		\draw [style=fillGreen] (21.center)
			 to (23.center)
			 to (22.center)
			 to (20.center)
			 to cycle;
		\draw [style=fillBlue] (30.center)
			 to (29.center)
			 to (27.center)
			 to (28.center)
			 to cycle;
		\draw [style=fillGreen] (32.center)
			 to (34.center)
			 to (33.center)
			 to (31.center)
			 to cycle;
		\draw [style=fillBlue] (45.center)
			 to (47.center)
			 to (46.center)
			 to (44.center)
			 to cycle;
		\draw [style=fillGreen] (48.center)
			 to (49.center)
			 to (51.center)
			 to (50.center)
			 to cycle;
		\draw [style=fillBlue] (56.center)
			 to (54.center)
			 to (55.center)
			 to (57.center)
			 to cycle;
		\draw [style=fillGreen] (59.center)
			 to (61.center)
			 to (60.center)
			 to (58.center)
			 to cycle;
		\draw [style=fillBlue] (64.center)
			 to (62.center)
			 to (63.center)
			 to (65.center)
			 to cycle;
		\draw [style=fillGreen] (67.center)
			 to (69.center)
			 to (68.center)
			 to (66.center)
			 to cycle;
		\draw [style=fillBlue] (72.center)
			 to (70.center)
			 to (71.center)
			 to (73.center)
			 to cycle;
		\draw [style=fillGreen] (75.center)
			 to (77.center)
			 to (76.center)
			 to (74.center)
			 to cycle;
		\draw [style=fillBlue] (80.center)
			 to (78.center)
			 to (79.center)
			 to (81.center)
			 to cycle;
		\draw [style=fillGreen] (83.center)
			 to (85.center)
			 to (84.center)
			 to (82.center)
			 to cycle;
		\draw [style=fillBlue] (88.center)
			 to (86.center)
			 to (87.center)
			 to (89.center)
			 to cycle;
		\draw [style=fillGreen] (91.center)
			 to (93.center)
			 to (92.center)
			 to (90.center)
			 to cycle;
		\draw [style=fillGreen] (170.center) to (172.center);
		\draw [style=fillGreen] (173.center) to (174.center);
		\draw [style=fillGreen] (175.center) to (176.center);
		\draw [style=fillGreen] (177.center) to (178.center);
		\draw [style=fillBlue] (181.center)
			 to (179.center)
			 to (180.center)
			 to (182.center)
			 to cycle;
		\draw [style=fillGreen] (185.center)
			 to (183.center)
			 to (184.center)
			 to (186.center)
			 to cycle;
		\draw [style=sync] (190.center) to (189.center);
		\draw [style=sync] (195.center) to (196.center);
		\draw [style=sync] (197.center) to (198.center);
		\draw [style=sync] (199.center) to (200.center);
		\draw [style=sync] (201.center) to (202.center);
		\draw [style=sync] (203.center) to (204.center);
		\draw [style=fillBlue] (223.center)
			 to (217.center)
			 to (216.center)
			 to (222.center)
			 to cycle;
		\draw [style=fillGreen] (230.center)
			 to (231.center)
			 to (229.center)
			 to (228.center)
			 to cycle;
		\draw [style=fillBlue] (235.center)
			 to (233.center)
			 to (232.center)
			 to (234.center)
			 to cycle;
		\draw [style=fillGreen] (240.center)
			 to (241.center)
			 to (239.center)
			 to (238.center)
			 to cycle;
		\draw [style=fillBlue] (257.center)
			 to (255.center)
			 to (254.center)
			 to (256.center)
			 to cycle;
		\draw [style=fillBlue] (265.center)
			 to (263.center)
			 to (262.center)
			 to (264.center)
			 to cycle;
		\draw [style=fillBlue] (269.center)
			 to (267.center)
			 to (266.center)
			 to (268.center)
			 to cycle;
		\draw [style=fillBlue] (273.center)
			 to (271.center)
			 to (270.center)
			 to (272.center)
			 to cycle;
		\draw [style=fillBlue] (277.center)
			 to (275.center)
			 to (274.center)
			 to (276.center)
			 to cycle;
		\draw [style=fillBlue] (281.center)
			 to (279.center)
			 to (278.center)
			 to (280.center)
			 to cycle;
		\draw [style=fillBlue] (285.center)
			 to (283.center)
			 to (282.center)
			 to (284.center)
			 to cycle;
		\draw [style=fillBlue] (289.center)
			 to (287.center)
			 to (286.center)
			 to (288.center)
			 to cycle;
		\draw [style=fillGreen] (291.center)
			 to (290.center)
			 to (292.center)
			 to (293.center)
			 to cycle;
		\draw [style=fillGreen] (295.center)
			 to (294.center)
			 to (296.center)
			 to (297.center)
			 to cycle;
		\draw [style=fillGreen] (299.center)
			 to (298.center)
			 to (300.center)
			 to (301.center)
			 to cycle;
		\draw [style=fillGreen] (303.center)
			 to (302.center)
			 to (304.center)
			 to (305.center)
			 to cycle;
		\draw [style=fillGreen] (307.center)
			 to (306.center)
			 to (308.center)
			 to (309.center)
			 to cycle;
		\draw [style=fillGreen] (311.center)
			 to (310.center)
			 to (312.center)
			 to (313.center)
			 to cycle;
		\draw [style=fillGreen] (315.center)
			 to (314.center)
			 to (316.center)
			 to (317.center)
			 to cycle;
		\draw [style=fillGreen] (319.center)
			 to (318.center)
			 to (320.center)
			 to (321.center)
			 to cycle;
		\draw [style=fillGreen] (323.center)
			 to (322.center)
			 to (324.center)
			 to (325.center)
			 to cycle;
		\draw [style=fillGreen] (327.center)
			 to (326.center)
			 to (328.center)
			 to (329.center)
			 to cycle;
		\draw [style=fillGreen] (331.center)
			 to (330.center)
			 to (332.center)
			 to (333.center)
			 to cycle;
		\draw [style=fillGreen] (335.center)
			 to (334.center)
			 to (336.center)
			 to (337.center)
			 to cycle;
		\draw [style=fillGreen] (339.center)
			 to (338.center)
			 to (340.center)
			 to (341.center)
			 to cycle;
		\draw [style=sync] (342.center) to (343.center);
		\draw [style=sync] (344.center) to (345.center);
		\draw [style=sync] (346.center) to (347.center);
		\draw [style=sync] (348.center) to (349.center);
		\draw [style=sync] (350.center) to (351.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzitfig/illustration_new.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=blueLargeRec] (0) at (1.25, -4.75) {Application initialization};
		\node [style=blueLargeRec] (1) at (1.25, -7.5) {Application iteration};
		\node [style=blueLargeRec] (2) at (1.25, -10.25) {Application finalization};
		\node [style=greenLargeRec] (3) at (1.25, -5.5) {In-situ initialization};
		\node [style=greenLargeRec] (4) at (1.25, -8.25) {In-situ post-processing};
		\node [style=greenLargeRec] (5) at (1.25, -9.5) {In-situ finalization};
		\node [style=greenLargeRec] (6) at (1.25, -6.75) {In-situ pre-processing};
		\node [style=none] (7) at (3.25, -8.75) {};
		\node [style=none] (8) at (3.25, -6.25) {};
		\node [style=none] (9) at (1.25, -8.75) {};
		\node [style=none] (10) at (1.25, -6.25) {};
		\node [style=none] (11) at (4.25, -4) {};
		\node [style=none] (12) at (4.25, -10.5) {};
		\node [style=none] (18) at (1.25, -3.75) {(a) Application with synchronous in-situ task};
		\node [style=none] (19) at (9.25, -3.75) {(b) Application with asynchronous in-situ task};
		\node [style=none] (20) at (19, -3.75) {(c) Application with hybrid in-situ task};
		\node [style=none] (21) at (14, -4) {};
		\node [style=none] (22) at (14, -10.5) {};
		\node [style=blueLargeRec] (23) at (21.25, -4.75) {Application initialization};
		\node [style=blueLargeRec] (24) at (21.25, -7.5) {Application iteration};
		\node [style=blueLargeRec] (25) at (21.25, -10.25) {Application finalization};
		\node [style=greenLargeRec] (26) at (21.25, -5.5) {In-situ initialization};
		\node [style=greenLargeRec] (27) at (21.25, -8.25) {In-situ post-processing};
		\node [style=greenLargeRec] (28) at (21.25, -9.5) {In-situ finalization};
		\node [style=greenLargeRec] (29) at (21.25, -6.75) {In-situ pre-processing};
		\node [style=none] (30) at (23.25, -8.75) {};
		\node [style=none] (31) at (23.25, -6.25) {};
		\node [style=none] (32) at (21.25, -8.75) {};
		\node [style=none] (33) at (21.25, -6.25) {};
		\node [style=blueLargeRec] (34) at (11.5, -4.75) {Application initialization};
		\node [style=blueLargeRec] (35) at (11.5, -7.5) {Application iteration};
		\node [style=blueLargeRec] (36) at (11.5, -10.25) {Application finalization};
		\node [style=greenLargeRec] (37) at (11.5, -5.5) {In-situ initialization};
		\node [style=redLargeRec] (38) at (6.75, -8.25) {In-situ post-processing};
		\node [style=greenLargeRec] (39) at (11.5, -9.5) {In-situ finalization};
		\node [style=redLargeRec] (40) at (6.75, -6.75) {In-situ pre-processing};
		\node [style=none] (41) at (13.5, -8.75) {};
		\node [style=none] (42) at (13.5, -6.25) {};
		\node [style=none] (43) at (11.5, -8.75) {};
		\node [style=none] (44) at (11.5, -6.25) {};
		\node [style=none] (45) at (8.5, -6.75) {};
		\node [style=none] (46) at (8.5, -8.25) {};
		\node [style=redLargeRec] (49) at (6.75, -4.75) {In-situ initialization};
		\node [style=redLargeRec] (50) at (6.75, -10.25) {In-situ finalization};
		\node [style=none] (51) at (4.75, -8.75) {};
		\node [style=none] (52) at (4.75, -6.25) {};
		\node [style=none] (53) at (6.75, -8.75) {};
		\node [style=none] (54) at (6.75, -6.25) {};
		\node [style=redLargeRec] (55) at (16.5, -8.25) {In-situ post-processing};
		\node [style=redLargeRec] (56) at (16.5, -6.75) {In-situ pre-processing};
		\node [style=none] (57) at (18.25, -6.75) {};
		\node [style=none] (58) at (18.25, -8.25) {};
		\node [style=none] (59) at (19.5, -6.75) {};
		\node [style=none] (60) at (19.5, -8.25) {};
		\node [style=redLargeRec] (61) at (16.5, -4.75) {In-situ initialization};
		\node [style=redLargeRec] (62) at (16.5, -10.25) {In-situ finalization};
		\node [style=none] (63) at (14.5, -8.75) {};
		\node [style=none] (64) at (14.5, -6.25) {};
		\node [style=none] (65) at (16.5, -8.75) {};
		\node [style=none] (66) at (16.5, -6.25) {};
		\node [style=none] (67) at (10.75, -7.25) {};
		\node [style=none] (68) at (10.75, -7.75) {};
		\node [style=blueLargeRec] (69) at (4.25, -11.25) {Original application};
		\node [style=greenLargeRec] (70) at (8.5, -11.25) {Synchronous in-situ task};
		\node [style=redLargeRec] (71) at (13.25, -11.25) {Asynchronous in-situ task};
		\node [style=none] (72) at (17.25, -11) {ADIOS2 data transfer};
		\node [style=none] (73) at (16.5, -11.5) {};
		\node [style=none] (74) at (18, -11.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=myEdgeArrows] (0) to (3);
		\draw [style=myEdgeArrows] (3) to (6);
		\draw [style=myEdgeArrows] (6) to (1);
		\draw [style=myEdgeArrows] (1) to (4);
		\draw [style=myEdgeArrows] (4) to (5);
		\draw [style=myEdgeArrows] (5) to (2);
		\draw [style=myEdge] (9.center) to (7.center);
		\draw [style=myEdge] (7.center) to (8.center);
		\draw [style=myEdgeArrows] (8.center) to (10.center);
		\draw [style=myEdge] (11.center) to (12.center);
		\draw [style=myEdge] (21.center) to (22.center);
		\draw [style=myEdgeArrows] (23) to (26);
		\draw [style=myEdgeArrows] (26) to (29);
		\draw [style=myEdgeArrows] (29) to (24);
		\draw [style=myEdgeArrows] (24) to (27);
		\draw [style=myEdgeArrows] (27) to (28);
		\draw [style=myEdgeArrows] (28) to (25);
		\draw [style=myEdge] (32.center) to (30.center);
		\draw [style=myEdge] (30.center) to (31.center);
		\draw [style=myEdgeArrows] (31.center) to (33.center);
		\draw [style=myEdgeArrows] (34) to (37);
		\draw [style=myEdgeArrows] (39) to (36);
		\draw [style=myEdge] (43.center) to (41.center);
		\draw [style=myEdge] (41.center) to (42.center);
		\draw [style=myEdgeArrows] (42.center) to (44.center);
		\draw [style=myEdgeArrows] (37) to (35);
		\draw [style=myEdgeArrows] (35) to (39);
		\draw [style=myEdgeArrows] (49) to (40);
		\draw [style=myEdgeArrows] (40) to (38);
		\draw [style=myEdgeArrows] (38) to (50);
		\draw [style=myEdge] (53.center) to (51.center);
		\draw [style=myEdge] (51.center) to (52.center);
		\draw [style=myEdgeArrows] (52.center) to (54.center);
		\draw [style=dataflow] (57.center) to (59.center);
		\draw [style=dataflow] (60.center) to (58.center);
		\draw [style=myEdgeArrows] (61) to (56);
		\draw [style=myEdgeArrows] (56) to (55);
		\draw [style=myEdgeArrows] (55) to (62);
		\draw [style=myEdge] (65.center) to (63.center);
		\draw [style=myEdge] (63.center) to (64.center);
		\draw [style=myEdgeArrows] (64.center) to (66.center);
		\draw [style=dataflow, bend left, looseness=0.75] (45.center) to (67.center);
		\draw [style=dataflow, bend left=15] (68.center) to (46.center);
		\draw [style=dataflow] (73.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzitfig/raven.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10, 7) {};
		\node [style=none] (1) at (-8, 7) {};
		\node [style=none] (2) at (-8, 4.75) {};
		\node [style=none] (3) at (-10, 4.75) {};
		\node [style=none] (8) at (-9, 6) {Intel Xeon};
		\node [style=none] (9) at (-9, 6) {};
		\node [style=none] (10) at (-9, 5.5) {};
		\node [style=none] (11) at (-9, 5.5) {CPU 0};
		\node [style=none] (12) at (-9, 6) {};
		\node [style=none] (13) at (-6.5, 7) {};
		\node [style=none] (14) at (-4.5, 7) {};
		\node [style=none] (15) at (-4.5, 4.75) {};
		\node [style=none] (16) at (-6.5, 4.75) {};
		\node [style=none] (17) at (-5.5, 6) {Intel Xeon};
		\node [style=none] (18) at (-5.5, 6) {};
		\node [style=none] (19) at (-5.5, 5.5) {};
		\node [style=none] (20) at (-5.5, 5.5) {CPU 1};
		\node [style=none] (21) at (-5.5, 6) {};
		\node [style=none] (22) at (-8, 6.5) {};
		\node [style=none] (23) at (-6.5, 6.5) {};
		\node [style=none] (24) at (-8, 6) {};
		\node [style=none] (25) at (-6.5, 6) {};
		\node [style=none] (26) at (-8, 6.25) {};
		\node [style=none] (27) at (-6.5, 6.25) {};
		\node [style=none] (28) at (-7.25, 6.75) {3X CPI};
		\node [style=none] (29) at (-8.5, 4.25) {};
		\node [style=none] (30) at (-7.5, 4.25) {};
		\node [style=none] (31) at (-7.5, 3.25) {};
		\node [style=none] (32) at (-8.5, 3.25) {};
		\node [style=none] (33) at (-8, 3.75) {GPU};
		\node [style=none] (34) at (-7, 4.25) {};
		\node [style=none] (35) at (-6, 4.25) {};
		\node [style=none] (36) at (-6, 3.25) {};
		\node [style=none] (37) at (-7, 3.25) {};
		\node [style=none] (38) at (-6.5, 3.75) {GPU};
		\node [style=none] (39) at (-8.5, 2.75) {};
		\node [style=none] (40) at (-7.5, 2.75) {};
		\node [style=none] (41) at (-7.5, 1.75) {};
		\node [style=none] (42) at (-8.5, 1.75) {};
		\node [style=none] (43) at (-8, 2.25) {GPU};
		\node [style=none] (44) at (-7, 2.75) {};
		\node [style=none] (45) at (-6, 2.75) {};
		\node [style=none] (46) at (-6, 1.75) {};
		\node [style=none] (47) at (-7, 1.75) {};
		\node [style=none] (48) at (-6.5, 2.25) {GPU};
		\node [style=none] (49) at (-8.5, 3.75) {};
		\node [style=none] (50) at (-6, 3.75) {};
		\node [style=none] (51) at (-8.5, 2.25) {};
		\node [style=none] (52) at (-6, 2.25) {};
		\node [style=none] (53) at (-8, 3.25) {};
		\node [style=none] (54) at (-8, 2.75) {};
		\node [style=none] (55) at (-6.5, 3.25) {};
		\node [style=none] (56) at (-6.5, 2.75) {};
		\node [style=none] (57) at (-7.5, 3.75) {};
		\node [style=none] (58) at (-7, 3.75) {};
		\node [style=none] (59) at (-7.5, 2.25) {};
		\node [style=none] (60) at (-7, 2.25) {};
		\node [style=none] (61) at (-9, 3.75) {};
		\node [style=none] (62) at (-9.25, 2.25) {};
		\node [style=none] (63) at (-5.25, 2.25) {};
		\node [style=none] (64) at (-5.5, 3.75) {};
		\node [style=none] (65) at (-9, 4.75) {};
		\node [style=none] (66) at (-9.25, 4.75) {};
		\node [style=none] (67) at (-5.5, 4.75) {};
		\node [style=none] (68) at (-5.25, 4.75) {};
		\node [style=none] (69) at (-3.75, 3.5) {PCIe 4: 4x 32 GB/s};
		\node [style=none] (70) at (-7.25, 7.25) {CPI: 67 GB/s per direction};
		\node [style=none] (72) at (-4.25, 3) {per direction};
		\node [style=none] (73) at (-7.25, 1.5) {Nvlink3: 100GB/s per direction per GPU pair};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fillBlue] (2.center)
			 to (3.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=fillBlue] (15.center)
			 to (16.center)
			 to (13.center)
			 to (14.center)
			 to cycle;
		\draw [style=myEdge] (22.center) to (23.center);
		\draw [style=myEdge] (26.center) to (27.center);
		\draw [style=myEdge] (24.center) to (25.center);
		\draw [style=fillGreen] (31.center)
			 to (32.center)
			 to (29.center)
			 to (30.center)
			 to cycle;
		\draw [style=fillGreen] (36.center)
			 to (37.center)
			 to (34.center)
			 to (35.center)
			 to cycle;
		\draw [style=fillGreen] (41.center)
			 to (42.center)
			 to (39.center)
			 to (40.center)
			 to cycle;
		\draw [style=fillGreen] (46.center)
			 to (47.center)
			 to (44.center)
			 to (45.center)
			 to cycle;
		\draw [style=sync] (57.center) to (58.center);
		\draw [style=sync] (55.center) to (56.center);
		\draw [style=sync] (60.center) to (59.center);
		\draw [style=sync] (53.center) to (54.center);
		\draw [style=sync] (31.center) to (44.center);
		\draw [style=sync] (37.center) to (40.center);
		\draw [style=fillGreen] (65.center) to (61.center);
		\draw [style=fillGreen] (61.center) to (49.center);
		\draw [style=fillGreen] (66.center) to (62.center);
		\draw [style=fillGreen] (62.center) to (51.center);
		\draw [style=fillGreen] (67.center) to (64.center);
		\draw [style=fillGreen] (64.center) to (50.center);
		\draw [style=fillGreen] (68.center) to (63.center);
		\draw [style=fillGreen] (63.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

